Forbidden subset sums in a linear range: an inverse theorem and the Erd\H{o}s-Graham irregularity problem

For $c>0$ let $f_c(n)$ be the largest size of a set $A\subseteq\{1,\dots,\lfloor cn\rfloor\}$ such that $n$ is not a sum of distinct elements of $A$. Erd\H{o}s and Graham asked whether $f_c(n)$ depends on $n$ in an irregular way (Erd\H{o}s Problem \#361). We prove that $f_c(n)=\lfloor cn\rfloor-\lceil n/2\rceil$ for $c\ge 1$, while for $0<c<1$ the ratio $f_c(n)/n$ has $\limsup$ equal to $c/2$, attained along odd $n$, and, along the integers $n$ whose least non-divisor equals a prime power $q$, tends to \[ \max\Bigl\{\frac cq,\; c-\frac12+\frac{1-c}{q}\Bigr\} \qquad\text{whenever } 2^{q-2}\min\{c,1-c\}\le 1 . \] Consequently $f_c(n)/n$ converges if and only if $c\ge1$; for $0<c<1$ it has at least two limit points, and arbitrarily many as $c\to0^+$ or $c\to1^-$. For $c=1/2$ the set of limit points is exactly $\{1/6,1/4\}$. The upper bounds follow from an inverse theorem of independent interest: if $s\ge1$, $q$ is the least positive integer not dividing $s$, and $\varepsilon>0$, then every $A\subseteq\{1,\dots,E\}$ with $|A|\ge E/q+\varepsilon T$ has a subset summing to $sT$, uniformly for all sufficiently large $T$ and all $E\le sT/2^{q-2}$. For $s=2$, this extends Alon's theorem on subsets of $\{1,\dots,N\}$ with no subset sum equal to $2N$. The results for $c\ge1$ and the $\limsup$, as well as the limits and the inverse theorem for $q\in\{2,3\}$, have been formalized and machine-checked in the Lean~4 proof assistant.

==> comparator/all.json <==
{
    "challenge_module": "Challenge",
    "solution_module": "Solution",
    "theorem_names": [
        "Erdos361.Statement.erdos361_cge1",
        "Erdos361.Statement.erdos361_cge1_limit",
        "Erdos361.Statement.erdos361_irregular",
        "Erdos361.Statement.erdos361_upper_half",
        "Erdos361.Statement.erdos361_odd_limit",
        "Erdos361.Statement.erdos361_mod6_limit_low",
        "Erdos361.Statement.erdos361_mod6_limit_high",
        "Erdos361.Statement.erdos361_two_limit_points",
        "Erdos361.Statement.inverse_s1",
        "Erdos361.Statement.inverse_s2",
        "Erdos361.Statement.inverse_s2_restricted"
    ],
    "permitted_axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
    ],
    "definition_names": [
        "Erdos361.Statement.Avoids",
        "Erdos361.Statement.Avoiders",
        "Erdos361.Statement.F",
        "Erdos361.Statement.Fc"
    ],
    "enable_nanoda": false
}


==> comparator/erdos361_asymptotics.json <==
{
    "challenge_module": "Challenge",
    "solution_module": "Solution",
    "theorem_names": [
        "Erdos361.Statement.erdos361_cge1_limit",
        "Erdos361.Statement.erdos361_upper_half",
        "Erdos361.Statement.erdos361_odd_limit",
        "Erdos361.Statement.erdos361_mod6_limit_low",
        "Erdos361.Statement.erdos361_mod6_limit_high",
        "Erdos361.Statement.erdos361_two_limit_points",
        "Erdos361.Statement.inverse_s1",
        "Erdos361.Statement.inverse_s2"
    ],
    "permitted_axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
    ],
    "definition_names": [
        "Erdos361.Statement.Avoids",
        "Erdos361.Statement.Avoiders",
        "Erdos361.Statement.F",
        "Erdos361.Statement.Fc"
    ],
    "enable_nanoda": false
}


==> comparator/erdos361_cge1.json <==
{
    "challenge_module": "Challenge",
    "solution_module": "Solution",
    "theorem_names": ["Erdos361.Statement.erdos361_cge1"],
    "permitted_axioms": ["propext", "Quot.sound", "Classical.choice"],
    "definition_names": ["Erdos361.Statement.Avoids", "Erdos361.Statement.Avoiders", "Erdos361.Statement.F"],
    "enable_nanoda": false
}


==> comparator/erdos361_inverse_restricted.json <==
{
    "challenge_module": "Challenge",
    "solution_module": "Solution",
    "theorem_names": ["Erdos361.Statement.inverse_s2_restricted"],
    "permitted_axioms": ["propext", "Quot.sound", "Classical.choice"],
    "definition_names": ["Erdos361.Statement.Avoids"],
    "enable_nanoda": false
}


==> comparator/erdos361_irregular.json <==
{
    "challenge_module": "Challenge",
    "solution_module": "Solution",
    "theorem_names": [
        "Erdos361.Statement.erdos361_irregular"
    ],
    "permitted_axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
    ],
    "definition_names": [
        "Erdos361.Statement.Avoids",
        "Erdos361.Statement.Avoiders",
        "Erdos361.Statement.F",
        "Erdos361.Statement.Fc"
    ],
    "enable_nanoda": false
}


==> formalization.yaml <==
# Schema: https://github.com/mathlib-initiative/formalization.yaml
version: "v0.3"

project:
  name: "Erdős Problem 361 — forbidden subset sums in a linear range, in Lean 4"
  authors:
    - "Mateo Matijasevick"
  license: "Apache-2.0"

sources:
  - title: "Forbidden subset sums in a linear range: an inverse theorem and the Erdős–Graham irregularity problem"
    authors:
      - "Mateo Matijasevick"
    id: "paper/erdos361_paper.pdf"
    type: "manuscript"
    license: "n/a"
    author_contacted: "n/a"
    note: >-
      The statements of Challenge.lean formalize Theorem 1.1 (formula and limit form), the
      representation statement of Theorem 1.2 for q = snd(s) ∈ {2,3}, Theorem 1.4(i), the limits of
      Theorem 1.4(ii) along snd(n) = q for q ∈ {2,3}, and the non-convergence of f_c(n)/n for
      0 < c < 1 (through Corollary 1.5 for q ∈ {2,3}, and through the zero-sum route of Section 6).
      The problem statement of record is https://www.erdosproblems.com/361.
  - title: "Subset Sums"
    authors:
      - "Noga Alon"
    id: "J. Number Theory 27 (1987) 196–205"
    type: "literature"
    license: "n/a"
    author_contacted: "n/a"
    note: >-
      Theorem 1.1 (bounded zero-sums in ℤ/Nℤ) is used over a prime modulus only and is proved
      in-project in Erdos361/Core.lean, via the Dias da Silva–Hamidoune bound derived from
      Mathlib's Combinatorial Nullstellensatz. Corollary 2.6 is the case s = 2, E = T of the
      inverse theorem.
  - title: "On addition of two distinct sets of integers"
    authors:
      - "Vsevolod F. Lev"
      - "Pavel Y. Smeliansky"
    id: "Acta Arith. 70 (1995) 85–91, Theorem 1 (attrib. Freiman, the 3k-3 theorem)"
    type: "literature"
    license: "n/a"
    author_contacted: "n/a"
    note: >-
      Freiman's 3k-3 lower bound |B+B| ≥ min{L, 2|B|-3} + |B|. It is proved from scratch in
      Erdos361/Freiman.lean (Erdos361Freiman.freiman_3k3), following the large-diameter induction
      of Nathanson, Additive Number Theory: Inverse Problems (GTM 165), Chapter 1.

status:
  scope: >-
    Lean 4 + Mathlib formalization of the Erdős–Graham irregularity question for
    f_c(n) = max{|A| : A ⊆ [1,⌊cn⌋], n ∉ Σ(A)}: the formula for c ≥ 1, the lim sup c/2, the limits
    along the classes snd(n) = q for q ∈ {2,3}, non-convergence for every c ∈ (0,1), and the inverse
    theorem for q ∈ {2,3}. All eleven statements are axiom-free. Thresholds are existential
    (∃ E₀, ∃ N₀). The sorry counts exclude Challenge.lean (the statement-only Comparator fixture,
    11 intentional placeholders).
  sorry_count: 0
  sorry_in_definitions: 0
  axioms:
    - "propext"
    - "Classical.choice"
    - "Quot.sound"
  main_results:
    - declaration: "Erdos361.Statement.erdos361_cge1"
      proved_from: "Erdos361.erdos361_cge1 (Erdos361/Core.lean)"
    - declaration: "Erdos361.Statement.erdos361_cge1_limit"
      proved_from: "Erdos361Asymptotics.Fc_limit_cge1 (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.erdos361_irregular"
      proved_from: "Erdos361.erdos361_irregular (Erdos361/Core.lean)"
    - declaration: "Erdos361.Statement.erdos361_upper_half"
      proved_from: "Erdos361Asymptotics.Fc_upper_s1 (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.erdos361_odd_limit"
      proved_from: "Erdos361Asymptotics.Fc_limit_odd (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.erdos361_mod6_limit_low"
      proved_from: "Erdos361Asymptotics.Fc_limit_mod6_low (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.erdos361_mod6_limit_high"
      proved_from: "Erdos361Asymptotics.Fc_limit_mod6_high (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.erdos361_two_limit_points"
      proved_from: "Erdos361Asymptotics.Fc_two_limit_points (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.inverse_s1"
      proved_from: "Erdos361Asymptotics.inverse_s1 (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.inverse_s2"
      proved_from: "Erdos361Asymptotics.inverse_s2 (Erdos361/Asymptotics.lean)"
    - declaration: "Erdos361.Statement.inverse_s2_restricted"
      proved_from: "Erdos361InverseMain.inverse_restricted (Erdos361/InverseMain.lean)"
  main_results_common:
    sorry_count: 0
    axioms: ["propext", "Classical.choice", "Quot.sound"]
    comparator_config: "comparator/all.json"
    literature_dependencies: []

automation:
  proof_assistant: "Lean 4 (v4.31.0)"
  mathlib: "rev fabf563a7c95a166b8d7b6efca11c8b4dc9d911f (tag v4.31.0)"

fidelity:
  divergences:
    - "Theorem 1.2 is formalized for q = snd(s) ∈ {2,3} in the form: |A| ≥ (1/q + ε)E implies that
       every t ∈ [2^(q-2)E, KE] (with 2 | t when q = 3) is a subset sum. The deduction of the
       stated form and the bound on the number of summands are not formalized; q ≥ 4 is not
       formalized."
    - "Theorem 1.4(ii) is formalized for q ∈ {2,3}. Corollary 1.6 (the exact set of limit points
       at c = 1/2), Proposition 3.1 and the numerics of Section 7 are not formalized."
    - "Thresholds are existential, not explicit."

review:
  comparator: >-
    Configurations are in comparator/ (all.json covers all eleven statements). Comparator is
    Linux-only and was not run for this release; VERIFICATION.md records the local build, the
    axiom reports and a source-level comparison of the Challenge and Solution statements.

alignment:
  statements:
    - paper_result: "Theorem 1.1, formula F(M,n) = M − ⌈n/2⌉"
      lean_name: "Erdos361.Statement.erdos361_cge1"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.1, limit f_c(n)/n → c − 1/2 for c ≥ 1"
      lean_name: "Erdos361.Statement.erdos361_cge1_limit"
      status: "proved, axiom-free"
    - paper_result: "non-convergence of f_c(n)/n for 0 < c < 1 (Section 6 route)"
      lean_name: "Erdos361.Statement.erdos361_irregular"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.4(i), upper bound"
      lean_name: "Erdos361.Statement.erdos361_upper_half"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.4(i), limit c/2 along odd n"
      lean_name: "Erdos361.Statement.erdos361_odd_limit"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.4(ii), q = 3, 0 < c ≤ 1/2"
      lean_name: "Erdos361.Statement.erdos361_mod6_limit_low"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.4(ii), q = 3, 1/2 < c < 1"
      lean_name: "Erdos361.Statement.erdos361_mod6_limit_high"
      status: "proved, axiom-free"
    - paper_result: "Corollary 1.5 for q ∈ {2,3}"
      lean_name: "Erdos361.Statement.erdos361_two_limit_points"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.2, q = 2"
      lean_name: "Erdos361.Statement.inverse_s1"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.2, q = 3"
      lean_name: "Erdos361.Statement.inverse_s2"
      status: "proved, axiom-free"
    - paper_result: "Theorem 1.2, s = 2, 2E < sT < 3E, 3 ∤ sT"
      lean_name: "Erdos361.Statement.inverse_s2_restricted"
      status: "proved, axiom-free"

acknowledgements: >-
  Modular-dichotomy and divisor-sensitive arguments from the ChatGPT/GPT-5 collaboration
  (including the |B| ≤ k / floor-constant endpoint correction, verified against the Alon
  source); Lean formalization by the Claude side of the harness.


==> lake-manifest.json <==
{
  "version": "1.2.0",
  "packagesDir": ".lake/packages",
  "packages": [
    {
      "url": "https://github.com/leanprover-community/mathlib4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "fabf563a7c95a166b8d7b6efca11c8b4dc9d911f",
      "name": "mathlib",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v4.31.0",
      "inherited": false,
      "configFile": "lakefile.lean"
    },
    {
      "url": "https://github.com/leanprover-community/plausible",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "63045536fe95024e6c18fc7b48e03f506701c5bc",
      "name": "plausible",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/LeanSearchClient",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "c5d5b8fe6e5158def25cd28eb94e4141ad97c843",
      "name": "LeanSearchClient",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/import-graph",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "5c7542ed018c78194f1e2b903eaf6a792b74c03d",
      "name": "importGraph",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/ProofWidgets4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "24b0d9dc081c5423f8eec7e866c441e5184f29d9",
      "name": "proofwidgets",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.lean"
    },
    {
      "url": "https://github.com/leanprover-community/aesop",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "e3cb2f741431ce31bf73549fb52316a57368b06f",
      "name": "aesop",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/quote4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "f46324995fca5f0483b742e4eb4daec7f4ee50d2",
      "name": "Qq",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/batteries",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "fa08db58b30eb033edcdab331bba000827f9f785",
      "name": "batteries",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover/lean4-cli",
      "type": "git",
      "subDir": null,
      "scope": "leanprover",
      "rev": "92564e5770e4d09f2d86dfbf8ada1e9c715b384c",
      "name": "Cli",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v4.31.0",
      "inherited": true,
      "configFile": "lakefile.toml"
    }
  ],
  "name": "Erdos361",
  "lakeDir": ".lake",
  "fixedToolchain": false
}


==> lakefile.toml <==
name = "Erdos361"
defaultTargets = ["Erdos361"]

[leanOptions]
pp.unicode.fun = true
autoImplicit = false
relaxedAutoImplicit = false

[[require]]
name = "mathlib"
git = "https://github.com/leanprover-community/mathlib4"
rev = "v4.31.0"

[[lean_lib]]
name = "Erdos361"

# Comparator (github.com/leanprover/comparator) requires the trusted statement file and
# the claimed proof to be separate libraries.
[[lean_lib]]
name = "Challenge"

[[lean_lib]]
name = "Solution"

